Semi-supervised Clustering Through Representation Learning of Large-scale EHR Data

Electronic Health Records (EHR) offer rich real-world data for personalized medicine, providing insights into disease progression, treatment responses, and patient outcomes. However, their sparsity, heterogeneity, and high dimensionality make them difficult to model, while the lack of standardized ground truth further complicates predictive modeling. To address these challenges, we propose SCORE, a semi-supervised representation learning framework that captures multi-domain disease profiles through patient embeddings. SCORE employs a Poisson-Adapted Latent factor Mixture (PALM) Model with pre-trained code embeddings to characterize codified features and extract meaningful patient phenotypes and embeddings. To handle the computational challenges of large-scale data, it introduces a hybrid Expectation-Maximization (EM) and Gaussian Variational Approximation (GVA) algorithm, leveraging limited labeled data to refine estimates on a vast pool of unlabeled samples. We theoretically establish the convergence of this hybrid approach, quantify GVA errors, and derive SCORE's error rate under diverging embedding dimensions. Our analysis shows that incorporating unlabeled data enhances accuracy and reduces sensitivity to label scarcity. Extensive simulations confirm SCORE's superior finite-sample performance over existing methods. Finally, we apply SCORE to predict disability status for patients with multiple sclerosis (MS) using partially labeled EHR data, demonstrating that it produces more informative and predictive patient embeddings for multiple MS-related conditions compared to existing approaches.

==> figures/1103/bias_C_norm_pq_svd.csv <==
,type,fixedv,new,N,n,p,q,Bias
1,lowrank(sup),lowrank,new,5000,100,100,5,3.252289076
2,lowrank(sup),lowrank,new,5000,100,100,10,3.282289076
3,lowrank(sup),lowrank,new,5000,100,100,20,3.009305705
4,lowrank(sup),lowrank,new,5000,100,200,5,2.810967606
5,lowrank(sup),lowrank,new,5000,100,200,10,2.870967606
6,lowrank(sup),lowrank,new,5000,100,200,20,2.913637313
7,lowrank(sup),lowrank,new,5000,100,400,5,2.872154947
8,lowrank(sup),lowrank,new,5000,100,400,10,2.872154947
9,lowrank(sup),lowrank,new,5000,100,400,20,3.178598943
10,fixedV(sup),fixedV,new,5000,100,100,5,2.995228908
11,fixedV(sup),fixedV,new,5000,100,100,10,3.055228908
12,fixedV(sup),fixedV,new,5000,100,100,20,3.030570523
13,fixedV(sup),fixedV,new,5000,100,200,5,2.710967606
14,fixedV(sup),fixedV,new,5000,100,200,10,2.710967606
15,fixedV(sup),fixedV,new,5000,100,200,20,2.813637313
16,fixedV(sup),fixedV,new,5000,100,400,5,2.672154947
17,fixedV(sup),fixedV,new,5000,100,400,10,2.712154947
18,fixedV(sup),fixedV,new,5000,100,400,20,2.778598943
19,lowrank(unsup),lowrank,new,5000,100,100,5,1.999877915
20,lowrank(unsup),lowrank,new,5000,100,100,10,2.000060089
21,lowrank(unsup),lowrank,new,5000,100,100,20,1.999820771
22,lowrank(unsup),lowrank,new,5000,100,200,5,2.000029542
23,lowrank(unsup),lowrank,new,5000,100,200,10,2.000057376
24,lowrank(unsup),lowrank,new,5000,100,200,20,2.000068595
25,lowrank(unsup),lowrank,new,5000,100,400,5,2.000598175
26,lowrank(unsup),lowrank,new,5000,100,400,10,2.001290684
27,lowrank(unsup),lowrank,new,5000,100,400,20,1.999591168
28,fixedV(unsup),fixedV,new,5000,100,100,5,1.999602857
29,fixedV(unsup),fixedV,new,5000,100,100,10,2.000002771
30,fixedV(unsup),fixedV,new,5000,100,100,20,1.999827174
31,fixedV(unsup),fixedV,new,5000,100,200,5,1.999167153
32,fixedV(unsup),fixedV,new,5000,100,200,10,2.000144122
33,fixedV(unsup),fixedV,new,5000,100,200,20,2.000512955
34,fixedV(unsup),fixedV,new,5000,100,400,5,2.001011873
35,fixedV(unsup),fixedV,new,5000,100,400,10,1.999159736
36,fixedV(unsup),fixedV,new,5000,100,400,20,1.999010923
37,lowrank(semisup),lowrank,new,5000,100,100,5,1.87491792
38,lowrank(semisup),lowrank,new,5000,100,100,10,1.923644033
39,lowrank(semisup),lowrank,new,5000,100,100,20,1.975489167
40,lowrank(semisup),lowrank,new,5000,100,200,5,1.818750652
41,lowrank(semisup),lowrank,new,5000,100,200,10,1.903435571
42,lowrank(semisup),lowrank,new,5000,100,200,20,1.924392453
43,lowrank(semisup),lowrank,new,5000,100,400,5,1.758601591
44,lowrank(semisup),lowrank,new,5000,100,400,10,1.799634285
45,lowrank(semisup),lowrank,new,5000,100,400,20,1.907777248
46,fixedV(semisup),fixedV,new,5000,100,100,5,1.87491792
47,fixedV(semisup),fixedV,new,5000,100,100,10,1.923644033
48,fixedV(semisup),fixedV,new,5000,100,100,20,1.975489167
49,fixedV(semisup),fixedV,new,5000,100,200,5,1.818750652
50,fixedV(semisup),fixedV,new,5000,100,200,10,1.903435571
51,fixedV(semisup),fixedV,new,5000,100,200,20,1.924392453
52,fixedV(semisup),fixedV,new,5000,100,400,5,1.758601591
53,fixedV(semisup),fixedV,new,5000,100,400,10,1.799634285
54,fixedV(semisup),fixedV,new,5000,100,400,20,1.907777248
55,fixedVpln(semisup),fixedV,new,5000,100,100,5,2.1357042
56,fixedVpln(semisup),fixedV,new,5000,100,100,10,2.092528192
57,fixedVpln(semisup),fixedV,new,5000,100,100,20,2.041337294
58,fixedVpln(semisup),fixedV,new,5000,100,200,5,2.184226721
59,fixedVpln(semisup),fixedV,new,5000,100,200,10,2.182728559
60,fixedVpln(semisup),fixedV,new,5000,100,200,20,2.108007547
61,fixedVpln(semisup),fixedV,new,5000,100,400,5,2.394969307
62,fixedVpln(semisup),fixedV,new,5000,100,400,10,2.208905204
63,fixedVpln(semisup),fixedV,new,5000,100,400,20,2.221549568
64,fixedVsvd(semisup),fixedV,new,5000,100,100,5,2.182504716
65,fixedVsvd(semisup),fixedV,new,5000,100,100,10,2.000633805
66,fixedVsvd(semisup),fixedV,new,5000,100,100,20,2.202422939
67,fixedVsvd(semisup),fixedV,new,5000,100,200,5,2.359047305
68,fixedVsvd(semisup),fixedV,new,5000,100,200,10,2.210898204
69,fixedVsvd(semisup),fixedV,new,5000,100,200,20,2.052969501
70,fixedVsvd(semisup),fixedV,new,5000,100,400,5,2.325939509
71,fixedVsvd(semisup),fixedV,new,5000,100,400,10,2.348042378
72,fixedVsvd(semisup),fixedV,new,5000,100,400,20,2.317512879
73,Zhang2020(n),lowrank,old,5000,100,100,5,3.810216362
74,Zhang2020(n),lowrank,old,5000,100,100,10,3.848017864
75,Zhang2020(n),lowrank,old,5000,100,100,20,4.116244608
76,Zhang2020(n),lowrank,old,5000,100,200,5,3.936136962
77,Zhang2020(n),lowrank,old,5000,100,200,10,4.043684119
78,Zhang2020(n),lowrank,old,5000,100,200,20,4.175180159
79,Zhang2020(n),lowrank,old,5000,100,400,5,3.992836982
80,Zhang2020(n),lowrank,old,5000,100,400,10,4.10730895
81,Zhang2020(n),lowrank,old,5000,100,400,20,4.220985421
82,Zhang2020(N),lowrank,old,5000,100,100,5,3.578734126
83,Zhang2020(N),lowrank,old,5000,100,100,10,3.544417211
84,Zhang2020(N),lowrank,old,5000,100,100,20,3.795652462
85,Zhang2020(N),lowrank,old,5000,100,200,5,3.472580283
86,Zhang2020(N),lowrank,old,5000,100,200,10,3.544290875
87,Zhang2020(N),lowrank,old,5000,100,200,20,3.532618741
88,Zhang2020(N),lowrank,old,5000,100,400,5,3.540511286
89,Zhang2020(N),lowrank,old,5000,100,400,10,3.46881127
90,Zhang2020(N),lowrank,old,5000,100,400,20,3.662818467
